Constellation Design for Robust Interference Mitigation

This paper investigates symbol detection for single-carrier communication systems operating in the presence of additive interference with Nakagami-m statistics. Such interference departs from the assumptions underlying conventional detection methods based on Gaussian noise models and leads to detection mismatch that fundamentally affects symbol-level performance. In particular, the presence of random interference amplitude and non-uniform phase alters the structure of the optimal decision regions and renders standard Euclidean distance-based detectors suboptimal. To address this challenge, we develop the maximum-likelihood Gaussian-phase approximate (ML-G) detector, a low-complexity detection rule that accurately approximates maximum-likelihood detection while remaining suitable for practical implementation. The proposed detector explicitly incorporates the statistical properties of the interference and induces decision regions that differ significantly from those arising under conventional metrics. Building on the ML-G framework, we further investigate constellation design under interference-aware detection and formulate an optimization problem that seeks symbol placements that minimize the symbol error probability subject to an average energy constraint. The resulting constellations are obtained numerically and adapt to the interference environment, exhibiting non-standard and asymmetric structures as interference strength increases. Simulation results demonstrate clear symbol error probability gains over established benchmark schemes across a range of interference conditions, particularly in scenarios with dominant additive interference.

==> csv/MaxDiff_QAM_G_vs_Cai_smoothed_128.txt <==
x_dB,Ser_Diff
10.0,0.029959999999999987
11.0,0.03188333333333332
12.0,0.034385714285714276
13.0,0.03711249999999999
14.0,0.040355555555555554
15.0,0.04490999999999999
16.0,0.05222
17.0,0.06076
18.0,0.07033
19.0,0.07995
20.0,0.09086
21.0,0.1025
22.0,0.11434
23.0,0.12646
24.0,0.13857999999999998
25.0,0.14873999999999998
26.0,0.15858
27.0,0.16713999999999998
28.0,0.17499
29.0,0.18316
30.0,0.18993999999999997
31.0,0.19619999999999999
32.0,0.20115999999999995
33.0,0.20515
34.0,0.20898
35.0,0.21280000000000002
36.0,0.21484
37.0,0.2168777777777778
38.0,0.2185875
39.0,0.2192857142857143
40.0,0.22018333333333331


==> csv/MaxDiff_QAM_G_vs_Cai_smoothed_16.txt <==
x_dB,Ser_Diff
10.0,0.09738
11.0,0.10298333333333333
12.0,0.10805714285714287
13.0,0.11215
14.0,0.11611111111111111
15.0,0.12073999999999999
16.0,0.12937
17.0,0.13792
18.0,0.14540999999999998
19.0,0.15212
20.0,0.15794
21.0,0.16377999999999998
22.0,0.16835999999999998
23.0,0.17388999999999996
24.0,0.17816
25.0,0.18068
26.0,0.18306999999999998
27.0,0.18465999999999996
28.0,0.18642999999999998
29.0,0.18773
30.0,0.18823999999999996
31.0,0.18854999999999997
32.0,0.18922
33.0,0.18839999999999998
34.0,0.18885999999999997
35.0,0.18888999999999995
36.0,0.18905
37.0,0.1893222222222222
38.0,0.18922499999999998
39.0,0.18969999999999998
40.0,0.19041666666666665


==> csv/MaxDiff_QAM_G_vs_Cai_smoothed_32.txt <==
x_dB,Ser_Diff
10.0,0.06787999999999997
11.0,0.07346666666666664
12.0,0.07867142857142854
13.0,0.08511249999999998
14.0,0.09047777777777775
15.0,0.09597999999999998
16.0,0.10584999999999997
17.0,0.11633999999999997
18.0,0.12599999999999997
19.0,0.13607
20.0,0.14512
21.0,0.15350999999999998
22.0,0.16074000000000002
23.0,0.16666999999999998
24.0,0.17273999999999998
25.0,0.17782
26.0,0.18239
27.0,0.18666
28.0,0.18993
29.0,0.19288
30.0,0.19451000000000002
31.0,0.19613000000000003
32.0,0.19850000000000004
33.0,0.19979
34.0,0.20048000000000005
35.0,0.20076
36.0,0.20173000000000005
37.0,0.20173333333333335
38.0,0.2021125
39.0,0.2018
40.0,0.2027


==> csv/MaxDiff_QAM_G_vs_Cai_smoothed_4.txt <==
x_dB,Ser_Diff
10.0,0.11614000000000002
11.0,0.11791666666666668
12.0,0.11874285714285716
13.0,0.11971250000000003
14.0,0.12035555555555558
15.0,0.12066000000000002
16.0,0.12213000000000003
17.0,0.12377000000000002
18.0,0.12486000000000001
19.0,0.12583
20.0,0.12675999999999998
21.0,0.12716
22.0,0.1284
23.0,0.12887999999999997
24.0,0.13008999999999998
25.0,0.13054999999999997
26.0,0.13116
27.0,0.13149999999999998
28.0,0.13208999999999999
29.0,0.13283
30.0,0.13358
31.0,0.13396000000000002
32.0,0.13368
33.0,0.13364
34.0,0.13307000000000002
35.0,0.13348
36.0,0.1333
37.0,0.13346666666666668
38.0,0.133325
39.0,0.13284285714285712
40.0,0.13218333333333332


==> csv/MaxDiff_QAM_G_vs_Cai_smoothed_64.txt <==
x_dB,Ser_Diff
10.0,0.04390000000000003
11.0,0.047383333333333354
12.0,0.0515857142857143
13.0,0.056362500000000024
14.0,0.061533333333333357
15.0,0.06691000000000003
16.0,0.07632000000000003
17.0,0.08668000000000002
18.0,0.0975
19.0,0.10955000000000001
20.0,0.12083000000000002
21.0,0.13284
22.0,0.14311000000000001
23.0,0.15337
24.0,0.16246
25.0,0.17090999999999995
26.0,0.17807
27.0,0.18444
28.0,0.19054999999999997
29.0,0.19489999999999993
30.0,0.19878999999999997
31.0,0.20127999999999996
32.0,0.20404999999999998
33.0,0.20675
34.0,0.20933000000000002
35.0,0.21144
36.0,0.21315999999999996
37.0,0.21406666666666668
38.0,0.2140125
39.0,0.21457142857142855
40.0,0.21564999999999998


==> csv/MaxDiff_QAM_G_vs_Cai_smoothed_8.txt <==
x_dB,Ser_Diff
10.0,0.11032000000000002
11.0,0.11475000000000002
12.0,0.11772857142857143
13.0,0.1215375
14.0,0.12427777777777778
15.0,0.12669999999999998
16.0,0.13216999999999998
17.0,0.13728
18.0,0.14171
19.0,0.14540999999999998
20.0,0.14867
21.0,0.15084999999999998
22.0,0.15354
23.0,0.15469
24.0,0.15641
25.0,0.15810000000000002
26.0,0.15932000000000002
27.0,0.16074999999999998
28.0,0.16126000000000001
29.0,0.16221000000000002
30.0,0.16355
31.0,0.16405999999999998
32.0,0.16439999999999996
33.0,0.16496999999999998
34.0,0.16543
35.0,0.16507999999999998
36.0,0.16576
37.0,0.16574444444444447
38.0,0.16595
39.0,0.16575714285714285
40.0,0.16518333333333332


==> csv/SER_M16_SNR20.0dB_mu2_OptINRs_5_10_20dB_smoothed_opt10.txt <==
x_dB,SER
-2.000000000000000000e+01,9.173538846153844739e-01
-1.900000000000000000e+01,9.160374970468807554e-01
-1.800000000000000000e+01,9.139739933333332900e-01
-1.700000000000000000e+01,9.109596400000000704e-01
-1.600000000000000000e+01,9.076335333333332978e-01
-1.500000000000000000e+01,9.038526199999998845e-01
-1.400000000000000000e+01,8.995807999999999582e-01
-1.300000000000000000e+01,8.947619133333334362e-01
-1.200000000000000000e+01,8.892138733333333489e-01
-1.100000000000000000e+01,8.829143399999997976e-01
-1.000000000000000000e+01,8.757051266666665557e-01
-9.000000000000000000e+00,8.675579000000002150e-01
-8.000000000000000000e+00,8.582845400000000957e-01
-7.000000000000000000e+00,8.476101933333333172e-01
-6.000000000000000000e+00,8.353975400000001050e-01
-5.000000000000000000e+00,8.214486999999999206e-01
-4.000000000000000000e+00,8.054701333333332824e-01
-3.000000000000000000e+00,7.870548000000000544e-01
-2.000000000000000000e+00,7.660903599999998592e-01
-1.000000000000000000e+00,7.421807666666668801e-01
0.000000000000000000e+00,7.153324400000000693e-01
1.000000000000000000e+00,6.850381799999999410e-01
2.000000000000000000e+00,6.514633200000000679e-01
3.000000000000000000e+00,6.141133333333335109e-01
4.000000000000000000e+00,5.726775599999999189e-01
5.000000000000000000e+00,5.261760733333334938e-01
6.000000000000000000e+00,4.736265800000001858e-01
7.000000000000000000e+00,4.148822799999999367e-01
8.000000000000000000e+00,3.512429533333332743e-01
9.000000000000000000e+00,2.861524266666667371e-01
1.000000000000000000e+01,2.237602399999999991e-01
1.100000000000000000e+01,1.681414199999999581e-01
1.200000000000000000e+01,1.218342266666667256e-01
1.300000000000000000e+01,8.569278000000001005e-02
1.400000000000000000e+01,5.901979999999999033e-02
1.500000000000000000e+01,4.018303333333333310e-02
1.600000000000000000e+01,2.726055999999999965e-02
1.700000000000000000e+01,1.862110000000000154e-02
1.800000000000000000e+01,1.288935999999999901e-02
1.900000000000000000e+01,9.107680000000001677e-03
2.000000000000000000e+01,6.588813333333333813e-03
2.100000000000000000e+01,4.887806666666666064e-03
2.200000000000000000e+01,3.725560000000000156e-03
2.300000000000000000e+01,2.916266666666667007e-03
2.400000000000000000e+01,2.353833333333333645e-03
2.500000000000000000e+01,1.949680000000000076e-03
2.600000000000000000e+01,1.657126666666667485e-03
2.700000000000000000e+01,1.438086666666666845e-03
2.800000000000000000e+01,1.279619999999999976e-03
2.900000000000000000e+01,1.150113333333333291e-03
3.000000000000000000e+01,1.053533333333333318e-03
3.100000000000000000e+01,9.807399999999999105e-04
3.200000000000000000e+01,9.345399999999999801e-04
3.300000000000000000e+01,8.918933333333334225e-04
3.400000000000000000e+01,8.611800000000001268e-04
3.500000000000000000e+01,8.341133333333333082e-04
3.600000000000000000e+01,8.226400000000000249e-04
3.700000000000000000e+01,8.072599999999999654e-04
3.800000000000000000e+01,7.972200000000000683e-04
3.900000000000000000e+01,7.833151374370885423e-04
4.000000000000000000e+01,7.828000000000000539e-04


==> csv/SER_M16_SNR20.0dB_mu2_OptINRs_5_10_20dB_smoothed_opt20.txt <==
x_dB,SER
-2.000000000000000000e+01,9.179000000000000492e-01
-1.900000000000000000e+01,9.167344629014396729e-01
-1.800000000000000000e+01,9.148029333333334012e-01
-1.700000000000000000e+01,9.119775999999998328e-01
-1.600000000000000000e+01,9.087406666666665300e-01
-1.500000000000000000e+01,9.051424000000001246e-01
-1.400000000000000000e+01,9.011484000000001826e-01
-1.300000000000000000e+01,8.965563333333332885e-01
-1.200000000000000000e+01,8.916030000000001454e-01
-1.100000000000000000e+01,8.857066000000000106e-01
-1.000000000000000000e+01,8.793446666666666633e-01
-9.000000000000000000e+00,8.717709333333333310e-01
-8.000000000000000000e+00,8.635373999999998995e-01
-7.000000000000000000e+00,8.540601333333334155e-01
-6.000000000000000000e+00,8.433967999999998355e-01
-5.000000000000000000e+00,8.312351999999999519e-01
-4.000000000000000000e+00,8.172370666666666228e-01
-3.000000000000000000e+00,8.013167999999999402e-01
-2.000000000000000000e+00,7.828762000000000221e-01
-1.000000000000000000e+00,7.623968666666667282e-01
0.000000000000000000e+00,7.392812666666668253e-01
1.000000000000000000e+00,7.136163999999999286e-01
2.000000000000000000e+00,6.847913333333335295e-01
3.000000000000000000e+00,6.530634000000000716e-01
4.000000000000000000e+00,6.189056000000000557e-01
5.000000000000000000e+00,5.826588000000001433e-01
6.000000000000000000e+00,5.452908000000000754e-01
7.000000000000000000e+00,5.077810000000000379e-01
8.000000000000000000e+00,4.709610000000000185e-01
9.000000000000000000e+00,4.348440000000001193e-01
1.000000000000000000e+01,3.988686000000000731e-01
1.100000000000000000e+01,3.623760000000000314e-01
1.200000000000000000e+01,3.253654000000000268e-01
1.300000000000000000e+01,2.882507999999999737e-01
1.400000000000000000e+01,2.524926666666666986e-01
1.500000000000000000e+01,2.192044666666666808e-01
1.600000000000000000e+01,1.894335999999999798e-01
1.700000000000000000e+01,1.634132000000000084e-01
1.800000000000000000e+01,1.412650000000000017e-01
1.900000000000000000e+01,1.229585999999999874e-01
2.000000000000000000e+01,1.080883999999999873e-01
2.100000000000000000e+01,9.582999999999999852e-02
2.200000000000000000e+01,8.592439999999999800e-02
2.300000000000000000e+01,7.807826666666667359e-02
2.400000000000000000e+01,7.204946666666667277e-02
2.500000000000000000e+01,6.713280000000000636e-02
2.600000000000000000e+01,6.320406666666668338e-02
2.700000000000000000e+01,6.008593333333333425e-02
2.800000000000000000e+01,5.772639999999999716e-02
2.900000000000000000e+01,5.581160000000000287e-02
3.000000000000000000e+01,5.443019999999999803e-02
3.100000000000000000e+01,5.324559999999999710e-02
3.200000000000000000e+01,5.221426666666666855e-02
3.300000000000000000e+01,5.134260000000000906e-02
3.400000000000000000e+01,5.074640000000000400e-02
3.500000000000000000e+01,5.035233333333333228e-02
3.600000000000000000e+01,5.000146666666666767e-02
3.700000000000000000e+01,4.963080000000000269e-02
3.800000000000000000e+01,4.930166666666666031e-02
3.900000000000000000e+01,4.912537359659311514e-02
4.000000000000000000e+01,4.908039999999998931e-02


==> csv/SER_M16_SNR20.0dB_mu2_OptINRs_5_10_20dB_smoothed_opt5.txt <==
x_dB,SER
-2.000000000000000000e+01,9.180423076923076575e-01
-1.900000000000000000e+01,9.167133056478403708e-01
-1.800000000000000000e+01,9.147279333333332429e-01
-1.700000000000000000e+01,9.119021999999999961e-01
-1.600000000000000000e+01,9.088164666666666003e-01
-1.500000000000000000e+01,9.049776000000000487e-01
-1.400000000000000000e+01,9.006195999999999646e-01
-1.300000000000000000e+01,8.958174666666667285e-01
-1.200000000000000000e+01,8.904524000000000328e-01
-1.100000000000000000e+01,8.845015999999997769e-01
-1.000000000000000000e+01,8.776111333333332931e-01
-9.000000000000000000e+00,8.698094666666665864e-01
-8.000000000000000000e+00,8.608801999999999843e-01
-7.000000000000000000e+00,8.505864666666665963e-01
-6.000000000000000000e+00,8.389957999999999583e-01
-5.000000000000000000e+00,8.252541999999998268e-01
-4.000000000000000000e+00,8.096150666666667162e-01
-3.000000000000000000e+00,7.914385333333333605e-01
-2.000000000000000000e+00,7.710707999999999451e-01
-1.000000000000000000e+00,7.478702666666667831e-01
0.000000000000000000e+00,7.214158000000000515e-01
1.000000000000000000e+00,6.913859999999999451e-01
2.000000000000000000e+00,6.580664666666667939e-01
3.000000000000000000e+00,6.215110000000001467e-01
4.000000000000000000e+00,5.816165999999999281e-01
5.000000000000000000e+00,5.377471333333334602e-01
6.000000000000000000e+00,4.889765333333334074e-01
7.000000000000000000e+00,4.325282000000000848e-01
8.000000000000000000e+00,3.672392000000000434e-01
9.000000000000000000e+00,2.959502666666667392e-01
1.000000000000000000e+01,2.248368000000000033e-01
1.100000000000000000e+01,1.609722666666666691e-01
1.200000000000000000e+01,1.081609333333333756e-01
1.300000000000000000e+01,6.859600000000000419e-02
1.400000000000000000e+01,4.078206666666667202e-02
1.500000000000000000e+01,2.305413333333333412e-02
1.600000000000000000e+01,1.244479999999999892e-02
1.700000000000000000e+01,6.646933333333333860e-03
1.800000000000000000e+01,3.472066666666666964e-03
1.900000000000000000e+01,1.817999999999999521e-03
2.000000000000000000e+01,9.583999999999999854e-04
2.100000000000000000e+01,5.203333333333333682e-04
2.200000000000000000e+01,2.922000000000000552e-04
2.300000000000000000e+01,1.693999999999999976e-04
2.400000000000000000e+01,1.043333333333333531e-04
2.500000000000000000e+01,6.900000000000001022e-05
2.600000000000000000e+01,4.933333333333337825e-05
2.700000000000000000e+01,3.633333333333333331e-05
2.800000000000000000e+01,2.839999999999999914e-05
2.900000000000000000e+01,2.320000000000000149e-05
3.000000000000000000e+01,1.866666666666666865e-05
3.100000000000000000e+01,1.520000000000000016e-05
3.200000000000000000e+01,1.386666666666666039e-05
3.300000000000000000e+01,1.333333333333334176e-05
3.400000000000000000e+01,1.320000000000000237e-05
3.500000000000000000e+01,1.153333333333334375e-05
3.600000000000000000e+01,9.466666666666660168e-06
3.700000000000000000e+01,8.800000000000002143e-06
3.800000000000000000e+01,7.866666666666660240e-06
3.900000000000000000e+01,8.319783197831983164e-06
4.000000000000000000e+01,6.800000000000000116e-06


==> csv/SER_M16_SNR20.0dB_mu2_OptINRs_5_10_20dB_smoothed_pam.txt <==
x_dB,SER
-2.000000000000000000e+01,9.211588461538460226e-01
-1.900000000000000000e+01,9.201647692875596363e-01
-1.800000000000000000e+01,9.184982000000001534e-01
-1.700000000000000000e+01,9.161669999999998426e-01
-1.600000000000000000e+01,9.134024000000001697e-01
-1.500000000000000000e+01,9.106317999999998802e-01
-1.400000000000000000e+01,9.075884000000000729e-01
-1.300000000000000000e+01,9.043369999999998354e-01
-1.200000000000000000e+01,9.002548666666667643e-01
-1.100000000000000000e+01,8.959961999999999094e-01
-1.000000000000000000e+01,8.911128000000000382e-01
-9.000000000000000000e+00,8.858409333333333580e-01
-8.000000000000000000e+00,8.798704000000000525e-01
-7.000000000000000000e+00,8.733726000000000544e-01
-6.000000000000000000e+00,8.661275333333333659e-01
-5.000000000000000000e+00,8.576163999999999454e-01
-4.000000000000000000e+00,8.481221333333334167e-01
-3.000000000000000000e+00,8.375558666666667040e-01
-2.000000000000000000e+00,8.263182000000002247e-01
-1.000000000000000000e+00,8.136312666666667415e-01
0.000000000000000000e+00,7.995487333333333169e-01
1.000000000000000000e+00,7.837328000000001182e-01
2.000000000000000000e+00,7.668824000000000751e-01
3.000000000000000000e+00,7.482503333333333506e-01
4.000000000000000000e+00,7.282988000000000239e-01
5.000000000000000000e+00,7.062815333333334333e-01
6.000000000000000000e+00,6.830650000000000333e-01
7.000000000000000000e+00,6.579066000000000081e-01
8.000000000000000000e+00,6.315628000000000908e-01
9.000000000000000000e+00,6.039413333333333300e-01
1.000000000000000000e+01,5.754479999999999595e-01
1.100000000000000000e+01,5.459962000000000426e-01
1.200000000000000000e+01,5.154680666666667799e-01
1.300000000000000000e+01,4.837341999999998921e-01
1.400000000000000000e+01,4.509920000000000040e-01
1.500000000000000000e+01,4.172306000000000625e-01
1.600000000000000000e+01,3.832392000000000021e-01
1.700000000000000000e+01,3.489611999999999714e-01
1.800000000000000000e+01,3.160919999999999841e-01
1.900000000000000000e+01,2.850908000000000331e-01
2.000000000000000000e+01,2.573076666666666568e-01
2.100000000000000000e+01,2.327686000000000199e-01
2.200000000000000000e+01,2.118677999999999395e-01
2.300000000000000000e+01,1.943739999999999912e-01
2.400000000000000000e+01,1.796026666666666605e-01
2.500000000000000000e+01,1.676158000000000092e-01
2.600000000000000000e+01,1.575514666666666952e-01
2.700000000000000000e+01,1.496213333333333284e-01
2.800000000000000000e+01,1.430167999999999995e-01
2.900000000000000000e+01,1.378152666666666581e-01
3.000000000000000000e+01,1.334972000000000381e-01
3.100000000000000000e+01,1.301927999999999974e-01
3.200000000000000000e+01,1.276297333333333284e-01
3.300000000000000000e+01,1.256474000000000202e-01
3.400000000000000000e+01,1.238695999999999964e-01
3.500000000000000000e+01,1.225989999999999996e-01
3.600000000000000000e+01,1.215374666666666631e-01
3.700000000000000000e+01,1.208093999999999973e-01
3.800000000000000000e+01,1.198914666666666545e-01
3.900000000000000000e+01,1.195542160278745547e-01
4.000000000000000000e+01,1.191571999999999909e-01


==> csv/SER_M16_SNR20.0dB_mu2_OptINRs_5_10_20dB_smoothed_psk.txt <==
x_dB,SER
-2.000000000000000000e+01,9.212203846153845799e-01
-1.900000000000000000e+01,9.201727611664822781e-01
-1.800000000000000000e+01,9.184967333333333706e-01
-1.700000000000000000e+01,9.160814000000000457e-01
-1.600000000000000000e+01,9.134743333333332771e-01
-1.500000000000000000e+01,9.104523333333333079e-01
-1.400000000000000000e+01,9.070623999999999354e-01
-1.300000000000000000e+01,9.032234666666665301e-01
-1.200000000000000000e+01,8.987190666666665662e-01
-1.100000000000000000e+01,8.935288000000000119e-01
-1.000000000000000000e+01,8.876762666666666579e-01
-9.000000000000000000e+00,8.810897333333332915e-01
-8.000000000000000000e+00,8.736637999999998794e-01
-7.000000000000000000e+00,8.649205333333334078e-01
-6.000000000000000000e+00,8.550048000000001203e-01
-5.000000000000000000e+00,8.436415999999998805e-01
-4.000000000000000000e+00,8.305932000000000315e-01
-3.000000000000000000e+00,8.156206666666665495e-01
-2.000000000000000000e+00,7.985486000000000528e-01
-1.000000000000000000e+00,7.790766666666666396e-01
0.000000000000000000e+00,7.570044666666667643e-01
1.000000000000000000e+00,7.321921999999999597e-01
2.000000000000000000e+00,7.045475333333334200e-01
3.000000000000000000e+00,6.744158000000001207e-01
4.000000000000000000e+00,6.417351999999999501e-01
5.000000000000000000e+00,6.069776000000000060e-01
6.000000000000000000e+00,5.697060666666667883e-01
7.000000000000000000e+00,5.307467999999999630e-01
8.000000000000000000e+00,4.909974000000000283e-01
9.000000000000000000e+00,4.509182000000000468e-01
1.000000000000000000e+01,4.093549999999999689e-01
1.100000000000000000e+01,3.646517999999999704e-01
1.200000000000000000e+01,3.166426000000000518e-01
1.300000000000000000e+01,2.672700000000000631e-01
1.400000000000000000e+01,2.193099333333333456e-01
1.500000000000000000e+01,1.755128666666666559e-01
1.600000000000000000e+01,1.375193999999999861e-01
1.700000000000000000e+01,1.061295333333333452e-01
1.800000000000000000e+01,8.130546666666665923e-02
1.900000000000000000e+01,6.213280000000000192e-02
2.000000000000000000e+01,4.767826666666667018e-02
2.100000000000000000e+01,3.676193333333333674e-02
2.200000000000000000e+01,2.873080000000000425e-02
2.300000000000000000e+01,2.282313333333333902e-02
2.400000000000000000e+01,1.855326666666666860e-02
2.500000000000000000e+01,1.542359999999999912e-02
2.600000000000000000e+01,1.312073333333333737e-02
2.700000000000000000e+01,1.141753333333333544e-02
2.800000000000000000e+01,1.012940000000000021e-02
2.900000000000000000e+01,9.184733333333333638e-03
3.000000000000000000e+01,8.423666666666667843e-03
3.100000000000000000e+01,7.842400000000001106e-03
3.200000000000000000e+01,7.378333333333333098e-03
3.300000000000000000e+01,7.039266666666667803e-03
3.400000000000000000e+01,6.766799999999999898e-03
3.500000000000000000e+01,6.590399999999999731e-03
3.600000000000000000e+01,6.428066666666666824e-03
3.700000000000000000e+01,6.285999999999999054e-03
3.800000000000000000e+01,6.118933333333334036e-03
3.900000000000000000e+01,6.094409601238870607e-03
4.000000000000000000e+01,6.079599999999999241e-03


==> csv/SER_M16_SNR20.0dB_mu2_OptINRs_5_10_20dB_smoothed_qam.txt <==
x_dB,SER
-2.000000000000000000e+01,9.179876923076921713e-01
-1.900000000000000000e+01,9.167270690291621227e-01
-1.800000000000000000e+01,9.146580666666664916e-01
-1.700000000000000000e+01,9.118262000000001422e-01
-1.600000000000000000e+01,9.087112666666665728e-01
-1.500000000000000000e+01,9.049575333333333971e-01
-1.400000000000000000e+01,9.007460000000000466e-01
-1.300000000000000000e+01,8.960967333333333951e-01
-1.200000000000000000e+01,8.909549333333333099e-01
-1.100000000000000000e+01,8.850169999999998316e-01
-1.000000000000000000e+01,8.780900666666666687e-01
-9.000000000000000000e+00,8.705375333333335020e-01
-8.000000000000000000e+00,8.617531999999999970e-01
-7.000000000000000000e+00,8.517674666666666949e-01
-6.000000000000000000e+00,8.402416666666666645e-01
-5.000000000000000000e+00,8.273643999999999998e-01
-4.000000000000000000e+00,8.126591333333333944e-01
-3.000000000000000000e+00,7.955889333333333591e-01
-2.000000000000000000e+00,7.759689999999999088e-01
-1.000000000000000000e+00,7.535293333333332733e-01
0.000000000000000000e+00,7.282812666666669266e-01
1.000000000000000000e+00,6.994003999999999222e-01
2.000000000000000000e+00,6.663334666666665962e-01
3.000000000000000000e+00,6.296774000000001648e-01
4.000000000000000000e+00,5.898889999999999967e-01
5.000000000000000000e+00,5.480716666666667347e-01
6.000000000000000000e+00,5.028342666666668626e-01
7.000000000000000000e+00,4.506184000000000300e-01
8.000000000000000000e+00,3.891718666666666993e-01
9.000000000000000000e+00,3.198456666666667503e-01
1.000000000000000000e+01,2.491975999999999913e-01
1.100000000000000000e+01,1.834282000000000135e-01
1.200000000000000000e+01,1.273883333333333812e-01
1.300000000000000000e+01,8.353780000000000927e-02
1.400000000000000000e+01,5.181613333333333349e-02
1.500000000000000000e+01,3.050800000000000387e-02
1.600000000000000000e+01,1.716240000000000127e-02
1.700000000000000000e+01,9.355333333333333556e-03
1.800000000000000000e+01,4.995933333333334170e-03
1.900000000000000000e+01,2.654800000000000128e-03
2.000000000000000000e+01,1.412533333333333479e-03
2.100000000000000000e+01,7.657333333333332616e-04
2.200000000000000000e+01,4.417999999999999510e-04
2.300000000000000000e+01,2.743999999999999478e-04
2.400000000000000000e+01,1.746666666666666929e-04
2.500000000000000000e+01,1.187999999999999874e-04
2.600000000000000000e+01,7.600000000000011260e-05
2.700000000000000000e+01,5.460000000000000579e-05
2.800000000000000000e+01,4.240000000000000740e-05
2.900000000000000000e+01,3.540000000000000666e-05
3.000000000000000000e+01,2.960000000000000120e-05
3.100000000000000000e+01,2.480000000000000311e-05
3.200000000000000000e+01,2.006666666666666541e-05
3.300000000000000000e+01,1.746666666666668691e-05
3.400000000000000000e+01,1.520000000000000355e-05
3.500000000000000000e+01,1.340000000000000215e-05
3.600000000000000000e+01,1.466666666666665951e-05
3.700000000000000000e+01,1.340000000000000045e-05
3.800000000000000000e+01,1.366666666666666231e-05
3.900000000000000000e+01,1.096012388695315594e-05
4.000000000000000000e+01,1.079999999999999993e-05


==> csv/SER_M64_SNR30dB_mu2_PSK_MLG_CAI_EuclideanDistance_smoothed_cai.txt <==
x_dB,SER
-20.0,0.9817731249999999
-19.0,0.9815612222222221
-18.0,0.9812387777777776
-17.0,0.980932
-16.0,0.9803859999999998
-15.0,0.9798744444444446
-14.0,0.9792306666666667
-13.0,0.978671888888889
-12.0,0.97807
-11.0,0.9773443333333331
-10.0,0.976512
-9.0,0.9754448888888887
-8.0,0.9742716666666666
-7.0,0.9729597777777776
-6.0,0.971237
-5.0,0.9695366666666667
-4.0,0.9675651111111111
-3.0,0.9651335555555554
-2.0,0.9622636666666666
-1.0,0.9587231111111112
0.0,0.9544691111111109
1.0,0.9496190000000002
2.0,0.9439901111111112
3.0,0.9373438888888888
4.0,0.9298036666666666
5.0,0.9214701111111111
6.0,0.9120423333333334
7.0,0.9010266666666668
8.0,0.8887396666666666
9.0,0.8750682222222224
10.0,0.8598343333333334
11.0,0.8437182222222224
12.0,0.8244283333333332
13.0,0.8046336666666666
14.0,0.780204888888889
15.0,0.7555055555555554
16.0,0.7272783333333334
17.0,0.6905903333333334
18.0,0.6656796666666667
19.0,0.6337316666666666
20.0,0.5751982222222222
21.0,0.5294726666666667
22.0,0.5027523333333332
23.0,0.4710172222222222
24.0,0.4195582222222222
25.0,0.33078333333333326
26.0,0.2551755555555557
27.0,0.21250333333333335
28.0,0.176267
29.0,0.14603155555555553
30.0,0.12100255555555557
31.0,0.10077333333333334
32.0,0.08501900000000007
33.0,0.0728867777777778
34.0,0.06303533333333332
35.0,0.05526966666666668
36.0,0.0494687777777778
37.0,0.044772333333333324
38.0,0.04132355555555556
39.0,0.03854377777777777
40.0,0.03712133333333333


==> csv/SER_M64_SNR30dB_mu2_PSK_MLG_CAI_EuclideanDistance_smoothed_eucl.txt <==
x_dB,SER
-20.0,0.9821856250000001
-19.0,0.9821517777777775
-18.0,0.9820248888888887
-17.0,0.9816906666666667
-16.0,0.9811675555555555
-15.0,0.9808494444444443
-14.0,0.9803496666666667
-13.0,0.9798938888888891
-12.0,0.9793188888888888
-11.0,0.978781
-10.0,0.9781128888888888
-9.0,0.977317777777778
-8.0,0.97639
-7.0,0.9754095555555555
-6.0,0.9739206666666665
-5.0,0.972374
-4.0,0.9705413333333334
-3.0,0.9683792222222222
-2.0,0.9659989999999999
-1.0,0.9630134444444444
0.0,0.9594331111111111
1.0,0.9550500000000001
2.0,0.9498498888888888
3.0,0.9440438888888888
4.0,0.9372223333333333
5.0,0.929476222222222
6.0,0.9209218888888889
7.0,0.9108306666666668
8.0,0.8992402222222221
9.0,0.8866710000000001
10.0,0.8725373333333334
11.0,0.8562579999999999
12.0,0.8377515555555557
13.0,0.8166066666666667
14.0,0.7924496666666666
15.0,0.7648753333333334
16.0,0.7337993333333335
17.0,0.6990965555555556
18.0,0.659786222222222
19.0,0.6159023333333334
20.0,0.5676975555555556
21.0,0.516118888888889
22.0,0.46282366666666674
23.0,0.4083072222222222
24.0,0.35380866666666666
25.0,0.30207766666666663
26.0,0.25467088888888906
27.0,0.21250333333333335
28.0,0.176267
29.0,0.14603155555555553
30.0,0.12100255555555557
31.0,0.10077333333333334
32.0,0.08501900000000007
33.0,0.0728867777777778
34.0,0.06303533333333332
35.0,0.05526966666666668
36.0,0.0494687777777778
37.0,0.044772333333333324
38.0,0.04132355555555556
39.0,0.03854377777777777
40.0,0.03712133333333333


==> csv/SER_M64_SNR30dB_mu2_PSK_MLG_CAI_EuclideanDistance_smoothed_ml_g.txt <==
x_dB,SER
-20.0,0.980696875
-19.0,0.980331
-18.0,0.9797425555555557
-17.0,0.9790463333333335
-16.0,0.9782381111111109
-15.0,0.9775706666666667
-14.0,0.9766556666666665
-13.0,0.9755995555555554
-12.0,0.9744032222222223
-11.0,0.9733179999999997
-10.0,0.9718283333333334
-9.0,0.970180888888889
-8.0,0.9681226666666666
-7.0,0.9659118888888891
-6.0,0.9634207777777778
-5.0,0.9604903333333332
-4.0,0.9569540000000001
-3.0,0.9529016666666668
-2.0,0.948297
-1.0,0.9429450000000001
0.0,0.9370306666666668
1.0,0.9296120000000001
2.0,0.9215088888888892
3.0,0.9120436666666666
4.0,0.9015580000000002
5.0,0.889735777777778
6.0,0.8766073333333335
7.0,0.8623423333333334
8.0,0.8458428888888889
9.0,0.8274884444444444
10.0,0.8078773333333334
11.0,0.7863414444444444
12.0,0.762075111111111
13.0,0.736327
14.0,0.7088135555555556
15.0,0.6788941111111113
16.0,0.6472770000000002
17.0,0.6138621111111112
18.0,0.5785445555555555
19.0,0.5418316666666667
20.0,0.5038063333333332
21.0,0.46553333333333324
22.0,0.4254023333333333
23.0,0.38161333333333325
24.0,0.3349932222222222
25.0,0.2885216666666667
26.0,0.24454577777777786
27.0,0.20474755555555557
28.0,0.170427
29.0,0.14166122222222222
30.0,0.11752877777777779
31.0,0.09806433333333334
32.0,0.08284833333333336
33.0,0.07133377777777784
34.0,0.06186433333333334
35.0,0.05430433333333334
36.0,0.04871188888888891
37.0,0.04417866666666667
38.0,0.04084466666666667
39.0,0.03816366666666667
40.0,0.03687933333333334


==> csv/SER_M64_SNR30dB_mu2_QAM_MLG_CAI_EuclideanDistance_smoothed_cai.txt <==
x_dB,SER
-20.0,0.98094375
-19.0,0.9805577777777776
-18.0,0.9800566666666667
-17.0,0.9798699999999999
-16.0,0.9793122222222221
-15.0,0.9785155555555557
-14.0,0.9778600000000001
-13.0,0.9766300000000002
-12.0,0.9756877777777777
-11.0,0.9744933333333335
-10.0,0.9732144444444445
-9.0,0.9723255555555556
-8.0,0.9710466666666667
-7.0,0.9690877777777777
-6.0,0.9668911111111109
-5.0,0.9646533333333334
-4.0,0.9607266666666668
-3.0,0.9566355555555557
-2.0,0.9532166666666666
-1.0,0.9483311111111111
0.0,0.9422177777777778
1.0,0.9354433333333332
2.0,0.9261933333333334
3.0,0.916321111111111
4.0,0.9048566666666665
5.0,0.8912655555555556
6.0,0.8741977777777779
7.0,0.8545233333333333
8.0,0.8342177777777777
9.0,0.8009311111111113
10.0,0.7596266666666668
11.0,0.7272466666666667
12.0,0.67948
13.0,0.6228299999999999
14.0,0.593901111111111
15.0,0.547918888888889
16.0,0.37836000000000003
17.0,0.20906111111111111
18.0,0.13386777777777778
19.0,0.07777666666666666
20.0,0.04077333333333333
21.0,0.018717777777777778
22.0,0.007686666666666667
23.0,0.002765555555555555
24.0,0.0008611111111111111
25.0,0.00022333333333333333
26.0,2.6666666666666667e-05
27.0,3.3333333333333333e-06
28.0,3.3333333333333333e-06
29.0,3.3333333333333333e-06
30.0,2.2250738585072014e-308
31.0,2.2250738585072014e-308
32.0,2.2250738585072014e-308
33.0,2.2250738585072014e-308
34.0,2.2250738585072014e-308
35.0,2.2250738585072014e-308
36.0,2.2250738585072014e-308
37.0,2.2250738585072014e-308
38.0,2.2250738585072014e-308
39.0,2.2250738585072014e-308
40.0,2.2250738585072014e-308


==> csv/SER_M64_SNR30dB_mu2_QAM_MLG_CAI_EuclideanDistance_smoothed_eucl.txt <==
x_dB,SER
-20.0,0.98134375
-19.0,0.9813477777777778
-18.0,0.9808622222222223
-17.0,0.9807500000000002
-16.0,0.9803177777777777
-15.0,0.9797411111111111
-14.0,0.97913
-13.0,0.9783911111111111
-12.0,0.9773677777777777
-11.0,0.9764800000000001
-10.0,0.9753255555555558
-9.0,0.9741833333333333
-8.0,0.9731266666666667
-7.0,0.9719333333333333
-6.0,0.9705366666666668
-5.0,0.9689966666666667
-4.0,0.9670266666666666
-3.0,0.9642766666666667
-2.0,0.96115
-1.0,0.9584322222222222
0.0,0.9554277777777777
1.0,0.9506966666666664
2.0,0.9449155555555554
3.0,0.9388022222222221
4.0,0.9300200000000001
5.0,0.91927
6.0,0.905498888888889
7.0,0.88783
8.0,0.8646166666666665
9.0,0.8310311111111112
10.0,0.79135
11.0,0.7376266666666667
12.0,0.6680544444444446
13.0,0.58765
14.0,0.4965655555555556
15.0,0.39955888888888896
16.0,0.3002033333333334
17.0,0.20874333333333334
18.0,0.13386777777777778
19.0,0.07777666666666666
20.0,0.04077333333333333
21.0,0.018717777777777778
22.0,0.007686666666666667
23.0,0.002765555555555555
24.0,0.0008611111111111111
25.0,0.00022333333333333333
26.0,2.6666666666666667e-05
27.0,3.3333333333333333e-06
28.0,3.3333333333333333e-06
29.0,3.3333333333333333e-06
30.0,2.2250738585072014e-308
31.0,2.2250738585072014e-308
32.0,2.2250738585072014e-308
33.0,2.2250738585072014e-308
34.0,2.2250738585072014e-308
35.0,2.2250738585072014e-308
36.0,2.2250738585072014e-308
37.0,2.2250738585072014e-308
38.0,2.2250738585072014e-308
39.0,2.2250738585072014e-308
40.0,2.2250738585072014e-308


==> csv/SER_M64_SNR30dB_mu2_QAM_MLG_CAI_EuclideanDistance_smoothed_ml_g.txt <==
x_dB,SER
-20.0,0.979
-19.0,0.9786011111111113
-18.0,0.9776588888888889
-17.0,0.9771533333333334
-16.0,0.9761255555555555
-15.0,0.974972222222222
-14.0,0.9739766666666667
-13.0,0.9724544444444444
-12.0,0.9706055555555555
-11.0,0.9692566666666669
-10.0,0.9670022222222221
-9.0,0.9646888888888892
-8.0,0.9621266666666668
-7.0,0.9586566666666664
-6.0,0.9555022222222221
-5.0,0.9516966666666665
-4.0,0.9464777777777776
-3.0,0.9411388888888891
-2.0,0.9339499999999998
-1.0,0.9259922222222224
0.0,0.9175099999999998
1.0,0.9070199999999998
2.0,0.893628888888889
3.0,0.8791300000000001
4.0,0.8616533333333334
5.0,0.8398322222222223
6.0,0.8155955555555556
7.0,0.7882633333333333
8.0,0.7566066666666664
9.0,0.7173688888888888
10.0,0.6734066666666667
11.0,0.62603
12.0,0.5763300000000002
13.0,0.5212533333333333
14.0,0.4550355555555556
15.0,0.37517
16.0,0.2852966666666667
17.0,0.19878444444444446
18.0,0.12744777777777777
19.0,0.07408666666666665
20.0,0.039031111111111114
21.0,0.01789444444444445
22.0,0.00731
23.0,0.0025899999999999994
24.0,0.0007800000000000001
25.0,0.0002033333333333333
26.0,3.1111111111111245e-05
27.0,3.3333333333333333e-06
28.0,3.3333333333333333e-06
29.0,3.3333333333333333e-06
30.0,2.2250738585072014e-308
31.0,2.2250738585072014e-308
32.0,2.2250738585072014e-308
33.0,2.2250738585072014e-308
34.0,2.2250738585072014e-308
35.0,2.2250738585072014e-308
36.0,2.2250738585072014e-308
37.0,2.2250738585072014e-308
38.0,2.2250738585072014e-308
39.0,2.2250738585072014e-308
40.0,2.2250738585072014e-308


==> csv/SER_M64_SNR30dB_mu5_PSK_MLG_CAI_EuclideanDistance_smoothed_cai.txt <==
x_dB,SER
-20.0,0.979075625
-19.0,0.9787103333333333
-18.0,0.9780526666666667
-17.0,0.9774096666666665
-16.0,0.9765363333333333
-15.0,0.975423888888889
-14.0,0.9744246666666669
-13.0,0.9731787777777776
-12.0,0.9717358888888887
-11.0,0.9704713333333331
-10.0,0.9687172222222221
-9.0,0.9665516666666668
-8.0,0.9643869999999999
-7.0,0.9619420000000001
-6.0,0.9591676666666668
-5.0,0.9561826666666665
-4.0,0.9525764444444446
-3.0,0.9485438888888889
-2.0,0.9442163333333331
-1.0,0.9389378888888887
0.0,0.9322806666666663
1.0,0.924466
2.0,0.9157038888888891
3.0,0.905878
4.0,0.8948413333333335
5.0,0.8827282222222222
6.0,0.8684646666666669
7.0,0.8526543333333334
8.0,0.8355746666666666
9.0,0.8169843333333331
10.0,0.7968829999999999
11.0,0.7750512222222224
12.0,0.7496181111111112
13.0,0.7246209999999998
14.0,0.6954991111111111
15.0,0.6664361111111111
16.0,0.6385313333333333
17.0,0.5991478888888889
18.0,0.5723738888888888
19.0,0.5483773333333332
20.0,0.5006494444444445
21.0,0.4561677777777778
22.0,0.4300786666666668
23.0,0.40941577777777777
24.0,0.38222477777777775
25.0,0.32689433333333334
26.0,0.26463888888888903
27.0,0.21804144444444437
28.0,0.178731
29.0,0.14651877777777778
30.0,0.12053733333333333
31.0,0.10029933333333332
32.0,0.08425111111111112
33.0,0.07194088888888892
34.0,0.06247666666666665
35.0,0.055042666666666684
36.0,0.04926322222222224
37.0,0.04474866666666667
38.0,0.04124755555555556
39.0,0.03864944444444444
40.0,0.037373333333333335


==> csv/SER_M64_SNR30dB_mu5_PSK_MLG_CAI_EuclideanDistance_smoothed_eucl.txt <==
x_dB,SER
-20.0,0.982534375
-19.0,0.982432222222222
-18.0,0.9821719999999999
-17.0,0.9819056666666668
-16.0,0.9816598888888889
-15.0,0.9813449999999998
-14.0,0.9809813333333331
-13.0,0.980569111111111
-12.0,0.9801603333333333
-11.0,0.9797453333333334
-10.0,0.979119111111111
-9.0,0.9783103333333334
-8.0,0.9774940000000001
-7.0,0.9766222222222223
-6.0,0.9758861111111111
-5.0,0.9749113333333334
-4.0,0.9735383333333334
-3.0,0.9719110000000001
-2.0,0.9701703333333332
-1.0,0.9679516666666667
0.0,0.9649175555555555
1.0,0.9613536666666668
2.0,0.9568797777777778
3.0,0.9517184444444443
4.0,0.9458073333333332
5.0,0.9393759999999999
6.0,0.9318896666666665
7.0,0.9233013333333333
8.0,0.9138841111111111
9.0,0.9032424444444447
10.0,0.8914606666666667
11.0,0.8777302222222222
12.0,0.8621727777777778
13.0,0.8446583333333334
14.0,0.8245764444444443
15.0,0.801635
16.0,0.7750546666666666
17.0,0.7439263333333334
18.0,0.7076354444444445
19.0,0.6653043333333335
20.0,0.616304111111111
21.0,0.5613406666666668
22.0,0.5017133333333333
23.0,0.43945088888888895
24.0,0.3773763333333333
25.0,0.3182776666666666
26.0,0.2644095555555557
27.0,0.21804144444444437
28.0,0.178731
29.0,0.14651877777777778
30.0,0.12053733333333333
31.0,0.10029933333333332
32.0,0.08425111111111112
33.0,0.07194088888888892
34.0,0.06247666666666665
35.0,0.055042666666666684
36.0,0.04926322222222224
37.0,0.04474866666666667
38.0,0.04124755555555556
39.0,0.03864944444444444
40.0,0.037373333333333335


==> csv/SER_M64_SNR30dB_mu5_PSK_MLG_CAI_EuclideanDistance_smoothed_ml_g.txt <==
x_dB,SER
-20.0,0.97811125
-19.0,0.9777925555555554
-18.0,0.9769948888888887
-17.0,0.9761216666666667
-16.0,0.9750804444444444
-15.0,0.9738125555555557
-14.0,0.972517
-13.0,0.9710434444444445
-12.0,0.9693936666666666
-11.0,0.9673869999999999
-10.0,0.9652317777777777
-9.0,0.9628455555555555
-8.0,0.9600096666666665
-7.0,0.9564522222222223
-6.0,0.952787222222222
-5.0,0.9486623333333335
-4.0,0.9438287777777777
-3.0,0.9384956666666666
-2.0,0.9321040000000002
-1.0,0.924772
0.0,0.916202111111111
1.0,0.9059259999999999
2.0,0.8949292222222224
3.0,0.8826928888888889
4.0,0.8689716666666668
5.0,0.853804777777778
6.0,0.8367031111111112
7.0,0.8177413333333335
8.0,0.7977757777777778
9.0,0.7762643333333334
10.0,0.7525790000000001
11.0,0.7267435555555556
12.0,0.6999958888888889
13.0,0.6725076666666666
14.0,0.6433498888888889
15.0,0.6142151111111109
16.0,0.5834256666666666
17.0,0.5518293333333333
18.0,0.5228510000000001
19.0,0.49235399999999996
20.0,0.45764633333333327
21.0,0.4239628888888889
22.0,0.3953203333333333
23.0,0.36818888888888895
24.0,0.3350965555555557
25.0,0.29385900000000004
26.0,0.24922566666666676
27.0,0.20750455555555558
28.0,0.171385
29.0,0.1413061111111111
30.0,0.11660866666666665
31.0,0.09732433333333335
32.0,0.08196744444444448
33.0,0.07019211111111114
34.0,0.061142999999999996
35.0,0.05392
36.0,0.048392666666666674
37.0,0.04406166666666667
38.0,0.04070500000000001
39.0,0.038245666666666664
40.0,0.03704400000000001


==> csv/SER_M64_SNR30dB_mu5_QAM_MLG_CAI_EuclideanDistance_smoothed_cai.txt <==
x_dB,SER
-20.0,0.97713125
-19.0,0.976791111111111
-18.0,0.9760244444444447
-17.0,0.9749966666666666
-16.0,0.973777777777778
-15.0,0.9723366666666667
-14.0,0.9707566666666667
-13.0,0.9687288888888893
-12.0,0.9672344444444444
-11.0,0.9651699999999999
-10.0,0.9625288888888888
-9.0,0.9605677777777777
-8.0,0.9581066666666666
-7.0,0.9545155555555557
-6.0,0.9506
-5.0,0.9467999999999998
-4.0,0.9425644444444446
-3.0,0.9369788888888888
-2.0,0.9309833333333332
-1.0,0.9223066666666667
0.0,0.9128544444444445
1.0,0.90227
2.0,0.8900955555555555
3.0,0.8753455555555557
4.0,0.8579166666666663
5.0,0.8366000000000001
6.0,0.8112822222222223
7.0,0.7840433333333332
8.0,0.7569944444444443
9.0,0.7168244444444445
10.0,0.6599066666666668
11.0,0.6143222222222222
12.0,0.5618455555555558
13.0,0.4962666666666666
14.0,0.46478222222222226
15.0,0.4442711111111112
16.0,0.33188666666666666
17.0,0.18718444444444443
18.0,0.10002222222222223
19.0,0.04663333333333333
20.0,0.018534444444444447
21.0,0.006278888888888889
22.0,0.0018366666666666668
23.0,0.0005166666666666667
24.0,0.0001333333333333333
25.0,3.0000000000000004e-05
26.0,1.3333333333333333e-05
27.0,2.2250738585072014e-308
28.0,2.2250738585072014e-308
29.0,2.2250738585072014e-308
30.0,2.2250738585072014e-308
31.0,2.2250738585072014e-308
32.0,2.2250738585072014e-308
33.0,2.2250738585072014e-308
34.0,2.2250738585072014e-308
35.0,2.2250738585072014e-308
36.0,2.2250738585072014e-308
37.0,2.2250738585072014e-308
38.0,2.2250738585072014e-308
39.0,2.2250738585072014e-308
40.0,2.2250738585072014e-308


==> csv/SER_M64_SNR30dB_mu5_QAM_MLG_CAI_EuclideanDistance_smoothed_eucl.txt <==
x_dB,SER
-20.0,0.98181875
-19.0,0.9819444444444443
-18.0,0.9819911111111111
-17.0,0.9814600000000001
-16.0,0.98074
-15.0,0.9806644444444443
-14.0,0.9797966666666666
-13.0,0.9791466666666666
-12.0,0.9783000000000002
-11.0,0.9779333333333334
-10.0,0.9769822222222222
-9.0,0.9757900000000002
-8.0,0.9750833333333333
-7.0,0.9742966666666666
-6.0,0.9725966666666667
-5.0,0.9709533333333332
-4.0,0.9690811111111113
-3.0,0.9673288888888889
-2.0,0.9659233333333332
-1.0,0.9640866666666665
0.0,0.9617577777777776
1.0,0.9584333333333335
2.0,0.9547866666666668
3.0,0.9506444444444444
4.0,0.9466
5.0,0.9414777777777779
6.0,0.9349077777777778
7.0,0.9277733333333332
8.0,0.9178177777777778
9.0,0.902488888888889
10.0,0.87834
11.0,0.8411233333333333
12.0,0.7814155555555556
13.0,0.6938799999999999
14.0,0.5786966666666667
15.0,0.44346888888888897
16.0,0.3052466666666667
17.0,0.18691111111111108
18.0,0.10002222222222223
19.0,0.04663333333333333
20.0,0.018534444444444447
21.0,0.006278888888888889
22.0,0.0018366666666666668
23.0,0.0005166666666666667
24.0,0.0001333333333333333
25.0,3.0000000000000004e-05
26.0,1.3333333333333333e-05
27.0,2.2250738585072014e-308
28.0,2.2250738585072014e-308
29.0,2.2250738585072014e-308
30.0,2.2250738585072014e-308
31.0,2.2250738585072014e-308
32.0,2.2250738585072014e-308
33.0,2.2250738585072014e-308
34.0,2.2250738585072014e-308
35.0,2.2250738585072014e-308
36.0,2.2250738585072014e-308
37.0,2.2250738585072014e-308
38.0,2.2250738585072014e-308
39.0,2.2250738585072014e-308
40.0,2.2250738585072014e-308


==> csv/SER_M64_SNR30dB_mu5_QAM_MLG_CAI_EuclideanDistance_smoothed_ml_g.txt <==
x_dB,SER
-20.0,0.97585625
-19.0,0.9757388888888889
-18.0,0.9747944444444445
-17.0,0.9733833333333334
-16.0,0.9717155555555556
-15.0,0.9708000000000001
-14.0,0.9684866666666668
-13.0,0.9661833333333331
-12.0,0.9639922222222225
-11.0,0.96137
-10.0,0.9585688888888887
-9.0,0.9557066666666668
-8.0,0.9517633333333334
-7.0,0.9475244444444444
-6.0,0.9425288888888886
-5.0,0.9377066666666667
-4.0,0.9307633333333333
-3.0,0.9228155555555556
-2.0,0.9142866666666667
-1.0,0.9052966666666669
0.0,0.8938322222222221
1.0,0.8790033333333334
2.0,0.8634822222222224
3.0,0.8445277777777779
4.0,0.82262
5.0,0.7971377777777778
6.0,0.767998888888889
7.0,0.7349399999999999
8.0,0.6986433333333334
9.0,0.65492
10.0,0.6040566666666667
11.0,0.5500400000000001
12.0,0.4950577777777778
13.0,0.4457166666666666
14.0,0.40977222222222226
15.0,0.36492444444444444
16.0,0.27796666666666664
17.0,0.17601444444444445
18.0,0.09450555555555555
19.0,0.04426666666666667
20.0,0.017639999999999996
21.0,0.0060100000000000015
22.0,0.0017633333333333333
23.0,0.0005222222222222223
24.0,0.00013333333333333334
25.0,3.0000000000000004e-05
26.0,1.3333333333333333e-05
27.0,2.2250738585072014e-308
28.0,2.2250738585072014e-308
29.0,2.2250738585072014e-308
30.0,2.2250738585072014e-308
31.0,2.2250738585072014e-308
32.0,2.2250738585072014e-308
33.0,2.2250738585072014e-308
34.0,2.2250738585072014e-308
35.0,2.2250738585072014e-308
36.0,2.2250738585072014e-308
37.0,2.2250738585072014e-308
38.0,2.2250738585072014e-308
39.0,2.2250738585072014e-308
40.0,2.2250738585072014e-308

